ASASSN-15cm: an SU UMa star with an orbital period of 5.0 hours

ASASSN-15cm had been identified as a dwarf nova with an orbital period of 5.0 hours and a hot, luminous secondary of of a spectral type around K2.5 in the previous study. Using the Zwicky Transient Facility (ZTF) data, the Asteroid Terrestrial-impact Last Alert System (ATLAS) forced photometry and the All-Sky Automated Survey for Supernovae (ASAS-SN) Sky Patrol data, I found that this object underwent a superoutburst in 2019. I obtained a refined orbital period of 0.2084652(3) d and a superhump period of 0.2196(1) d, which gave a mass ratio q=0.22. Modeling of quiescent ellipsoidal variations yielded an inclination of i=55 deg, consistent with the lack of eclipses during outbursts. The object adds another example of SU UMa stars above or in the period gap containing a secondary with an evolved core, and has the longest orbital period among the established ones. ASASSN-15cm showed relatively regular superoutbursts with a supercycle of 849(18) d between 2015 and 2022, and the next superoutburst is expected to occur in the early half of 2024. Coordinated detailed observations during the next superoutburst are expected to better clarify the nature of this object.

==> abst.inc <==
ASASSN-15cm had been identified as a dwarf nova with
an orbital period of 5.0 hours and a hot, luminous
secondary of of a spectral type around K2.5 in
the previous study.
Using the Zwicky Transient Facility (ZTF) data,
the Asteroid Terrestrial-impact Last Alert System (ATLAS)
forced photometry and the All-Sky Automated Survey for Supernovae
(ASAS-SN) Sky Patrol data, I found that this object
underwent a superoutburst in 2019.  I obtained a refined
orbital period of 0.2084652(3)~d and a superhump period
of 0.2196(1)~d, which gave a mass ratio $q$=0.22.
Modeling of quiescent ellipsoidal variations yielded
an inclination of $i$=55$^\circ$, consistent with
the lack of eclipses during outbursts.
The object adds another example of SU UMa stars above or
in the period gap containing a secondary with an evolved core,
and has the longest orbital period among the established ones.
ASASSN-15cm showed relatively regular superoutbursts
with a supercycle of 849(18)~d between 2015 and 2022,
and the next superoutburst is expected to occur in the early
half of 2024.  Coordinated detailed observations during
the next superoutburst are expected to better clarify
the nature of this object.
 

==> objlist.inc <==
BO Cet,
V363 Lyr,
QZ Ser,
SU UMa,
ASASSN-14ho,
ASASSN-15cm,
ASASSN-18aan,
ASASSN-19ax, \\
CSS101212:002657$+$284933,
MisV1448,
OT J002656.6$+$284933

